Model Monitoring in the Absence of Labeled Data via Feature Attributions Distributions

Model monitoring involves analyzing AI algorithms once they have been deployed and detecting changes in their behaviour. This thesis explores machine learning model monitoring ML before the predictions impact real-world decisions or users. This step is characterized by one particular condition: the absence of labelled data at test time, which makes it challenging, even often impossible, to calculate performance metrics. The thesis is structured around two main themes: (i) AI alignment, measuring if AI models behave in a manner consistent with human values and (ii) performance monitoring, measuring if the models achieve specific accuracy goals or desires. The thesis uses a common methodology that unifies all its sections. It explores feature attribution distributions for both monitoring dimensions. Using these feature attribution explanations, we can exploit their theoretical properties to derive and establish certain guarantees and insights into model monitoring.

==> readme.txt <==

UOS Thesis LaTeX template on Overleaf
-------------------------------------

Please download and consult README.pdf for the University of Southampton LaTeX template authorship information.

The most recent version of this template and other Southampton LaTeX templates are maintained at https://git.soton.ac.uk/el7g15/uos-latex-template.

This Overleaf project contains only those resources required for the UOS Thesis template. Other templates and files are available from https://git.soton.ac.uk/el7g15/uos-latex-template. 

Overleaf projects for available UOS LaTeX templates are posted at https://www.overleaf.com/edu/southampton#templates

The document "Producing your thesis" referred to in the text of the sample thesis is available at https://www.southampton.ac.uk/quality/pgr/research_degree_candidature/completion.page.

About the files
---------------

- The README.pdf guide includes a helpful introduction to LaTeX, as well as instructions on installing the template outside of Overleaf, and rebuilding the class files. If you wish to install the Southampton LaTeX templates, please download the original source from https://git.soton.ac.uk/el7g15/uos-latex-template.

- The usodocs.pdf document provides detailed information on the implementation of the UOS templates.

- The main LaTeX document is Thesis.tex. This document makes use of the uosthesis class provided by the uosthesis.cls file. 

- Definitions.tex provides additional LaTeX commands that may be used.

- It is recommended that you use additional .tex files for each chapter and appendix. Thesis.tex shows this with the examples of Introduction.tex, Conclusions.tex, and AppendixA.tex. Use or omit these files as appropriate, and add your own as needed by following those examples.

- Images for figures may be placed in the Figures folder, and included in the document as shown in the examples.

- UOS.bib provides an example bibliography file which can be modified. Thesis.tex is configured to use natbib.


